Enabling Mixed criticality applications for the Versal AI-Engines

Mixed-criticality systems (MCSs) are used in autonomous driving, aviation and medical systems. They require hardware platforms, which are reconfigurable at runtime to fully utilize performance while maintaining critical deadlines in emergency scenarios. However, Systems-on-Chip (SoC) components, like the Versal AI-Engine (AIE), only support static task mapping, limiting its utilization. In this work, we propose a dynamic task dispatching infrastructure that enables task switching on the AIE at runtime. Based on this infrastructure, we present an MCS design that dynamically assigns tasks of different criticality to AIE tiles, depending on the criticality mode of the system. Our approach overcomes the limitations of static dataflow graph mappings and, for the first time, exploits the parallel processing capabilities of the AIE for MCSs. We provide a timing analysis of the overhead introduced by the task dispatching infrastructure, which demonstrates that it is negligible. This makes it suitable for MCSs, as upper bounds can be identified. Finally, we evaluate the proposed infrastructure using an autonomous driving workload with tasks that have variable execution times and different criticality levels. In this case study, we maximized AIE utilization, reducing idle time by 65.5\%, while measuring an execution time overhead of less than 0.8\%, and doubling the throughput of low-criticality tasks.

==> data/copyTime.csv <==
Size,Max
512,0.0021232
1024,0.0021336
2048,0.0041136
4096,0.0082096
8192,0.0164016
16384,0.029949

==> data/copyTime1024sample.csv <==
count,right
1,0.00757
79,0.00768
16,0.0077
1,0.00772
1,0.00774
2,0.00777


==> data/copyTime4096sample.csv <==
count,right
192,0.029947
3,0.029948
1,0.029949


==> data/copyTime512sample.csv <==
count,right
80,0.004281
2,0.004335
18,0.004342


==> data/loopTime.csv <==
count,right
2858,0.000231
1358,0.000262
4107,0.000292
1,0.000322
1356,0.000352
3,0.000443
3,0.000533
1380,0.004519
77,0.004549
791,0.004579
1860,0.004609
8,0.00464
6,0.03018
1,0.03024
7,0.03033


==> data/overheads.csv <==
Overhead,Time,StdDev
Arrival,0.0002,0.00004
Copy High,0.0299,0.0002
Copy Low,0.00428,0.0001
Stream transfer,0.000008,0

==> data/runtimeFFT.csv <==
count,right
326,0.095492
1,0.095495
1,0.095496
40,0.095497
1,0.095498
1,0.095499
1,0.0955
1,0.0955
1,0.096113
2,0.096115
1,0.096116
284,0.096117
40,0.096118
3,0.096118
16,0.09612
3,0.096122
1,0.096123
9,0.096124
1,0.096125
3,0.096127
8,0.096128

==> data/runtimePF.csv <==
count,right
151,14.434
298,14.444
9,14.454
3,14.465
3,14.475
2,14.486
2,14.496
2,14.506
2,14.517
2,14.527
2,14.537
2,14.548
3,14.558
4,14.568
16,14.579
14,24.766
18,24.776
22,24.786

==> data/tileUsageArch.csv <==
Tile,High1,High2,Low1,Low2,Free
T1,3.12,2.55,0,0,3.33
T2,0,0.565,5.55,0,2.885
T3,0,0,0.185,5.741,3.074

==> data/tileUsageStatic.csv <==
Tile,High1,High2,Low1,Low2,Free
T1,3.4,0,0,0,5.6
T2,0,3.4,0,0,5.6
T3,0,0,6,0,3
